Slightly Superexponential Parameterized Problems

A central problem in parameterized algorithms is to obtain algorithms with running time $f(k)\cdot n^{O(1)}$ such that $f$ is as slow growing function of the parameter $k$ as possible. In particular, a large number of basic parameterized problems admit parameterized algorithms where $f(k)$ is single-exponential, that is, $c^k$ for some constant $c$, which makes aiming for such a running time a natural goal for other problems as well. However there are still plenty of problems where the $f(k)$ appearing in the best known running time is worse than single-exponential and it remained ``slightly superexponential'' even after serious attempts to bring it down. A natural question to ask is whether the $f(k)$ appearing in the running time of the best-known algorithms is optimal for any of these problems. In this paper, we examine parameterized problems where $f(k)$ is $k^{O(k)}=2^{O(k\log k)}$ in the best known running time and for a number of such problems, we show that the dependence on $k$ in the running time cannot be improved to single exponential. (See paper for the longer abstract.)

==> path.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'path.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{498.17090225bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.9297481)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{path.pdf}}%
    \put(0.74748249,0.87131951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_{2,0}$}}}%
    \put(0.74748249,0.58226208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_{2,1}$}}}%
    \put(0.74748249,0.29320463){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_{2,2}$}}}%
    \put(0.74748249,0.0041472){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$c_{2,3}$}}}%
    \put(0.74748249,0.77496703){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_{2,1}$}}}%
    \put(0.74748249,0.48590961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_{2,2}$}}}%
    \put(0.74748249,0.19685215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d_{2,3}$}}}%
    \put(0.74748249,0.67861455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v^*_{2,1}$}}}%
    \put(0.74748249,0.38955713){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v^*_{2,2}$}}}%
    \put(0.74748249,0.10049968){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v^*_{2,3}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{path.pdf}}%
    \put(0.04211304,0.37818354){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_2$}}}%
    \put(0.13525377,0.53234748){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{2,1}$}}}%
    \put(0.13846552,0.37818354){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{2,2}$}}}%
    \put(0.33117048,0.56767672){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_{2,1}$}}}%
    \put(0.23481799,0.37818354){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_{2}$}}}%
    \put(0.33117048,0.36854829){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f_{2,2}$}}}%
    \put(0.23481799,0.57088847){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_{1}$}}}%
    \put(0.29584124,0.52592393){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f^1_{2,2}$}}}%
    \put(0.36649972,0.52592393){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$f^2_{2,2}$}}}%
    \put(0.29050041,0.66724092){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$f^1_{1,2}$}}}%
    \put(0.37184055,0.66724092){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f^2_{1,2}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{path.pdf}}%
    \put(0.04211304,0.57088847){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{path.pdf}}%
    \put(0.04211304,0.21759606){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$a_3$}}}%
    \put(0.23481799,0.21759606){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_{3}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{path.pdf}}%
    \put(0.97230494,0.58226208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$s$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{path.pdf}}%
    \put(0.97230494,0.48590961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.73263913,0.90812211){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$P_2$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{path.pdf}}%
  \end{picture}%
\endgroup%

